Non-Intrusive Speech Intelligibility Prediction for Hearing-Impaired Users using Intermediate ASR Features and Human Memory Models

Neural networks have been successfully used for non-intrusive speech intelligibility prediction. Recently, the use of feature representations sourced from intermediate layers of pre-trained self-supervised and weakly-supervised models has been found to be particularly useful for this task. This work combines the use of Whisper ASR decoder layer representations as neural network input features with an exemplar-based, psychologically motivated model of human memory to predict human intelligibility ratings for hearing-aid users. Substantial performance improvement over an established intrusive HASPI baseline system is found, including on enhancement systems and listeners unseen in the training data, with a root mean squared error of 25.3 compared with the baseline of 28.7.

==> figs/Clarity_schematic2.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Clarity_schematic2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{248.30362395bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68144665)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Clarity_schematic2.pdf}}%
    \put(0.04616685,0.52032903){\color[rgb]{0.2745098,0.2745098,0.2745098}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Speech in noise \\(SPIN) generator\end{tabular}}}}}%
    \put(0.0482559,0.19981624){\color[rgb]{0.2745098,0.2745098,0.2745098}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Listener info.\\(audiogram)\end{tabular}}}}}%
    \put(0.87129213,0.55320776){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Hearing \\Aid (HA)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Clarity_schematic2.pdf}}%
    \put(0.85796595,0.17647807){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Hearing Loss \\Simulator      \end{tabular}}}}%
    \put(0.39633376,0.55733802){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v[n]$\end{tabular}}}}%
    \put(0.39893227,0.60106785){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}noise\end{tabular}}}}%
    \put(0.39787037,0.46554401){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}speech\end{tabular}}}}%
    \put(0.71789259,0.58589798){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$x_{\{l,r\}}[n]$\end{tabular}}}}%
    \put(0.91824919,0.34720872){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{s}[n]$\end{tabular}}}}%
    \put(0.88458818,0.01891347){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{s}'[n]$\end{tabular}}}}%
    \put(0.95435591,0.12845711){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathcal{S}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Clarity_schematic2.pdf}}%
    \put(0.72655468,0.32814268){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{a}_{\{l,r\}}$\end{tabular}}}}%
    \put(0.39999416,0.42242174){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$s[n]$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Clarity_schematic2.pdf}}%
  \end{picture}%
\endgroup%


==> figs/Clarity_schematic_new.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Clarity_schematic_new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{278.85719379bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7484021)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Clarity_schematic_new.pdf}}%
    \put(0.46145057,0.69780554){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Speech in noise (SPIN) \\generator\end{tabular}}}}%
    \put(0.46191282,0.34890191){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Listener information\\(audiogram)\end{tabular}}}}%
    \put(0.70318468,0.55913603){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Hearing \\Aid (HA)\end{tabular}}}}%
    \put(0.15418665,0.56396432){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}${v}[n]$\end{tabular}}}}%
    \put(0.15650045,0.60290281){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}noise\end{tabular}}}}%
    \put(0.15555491,0.48222789){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}speech\end{tabular}}}}%
    \put(0.51740385,0.59759317){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}${x}_{\{l,r\}}[n]$\end{tabular}}}}%
    \put(0.74421993,0.34202356){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}${\hat{s}}[n]$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Clarity_schematic_new.pdf}}%
    \put(0.54125422,0.29815102){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{a}_{\{l,r\}}$\end{tabular}}}}%
    \put(0.157446,0.4438304){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}${s}[n]$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Clarity_schematic_new.pdf}}%
  \end{picture}%
\endgroup%

